Green Integration of Sensing, Communication, and Power Transfer via STAR-RIS

The upcoming sixth-generation (6G) wireless standard is anticipated to support a variety of applications that will require a seamless integration of sensing and communication services in a single network infrastructure. At the same time, 6G is also expected to support millions of low-powered Internet-of-Things (IoT) devices. Previous studies have demonstrated that the power requirements of these IoT devices can be met through wireless power transfer facilitated by intelligent metasurfaces. Therefore, in this paper, we try to formulate and answer a fundamental question: How much transmit power is required for an integrated sensing, communication, and power transfer (ISCPT) system? More specifically, we consider the problem of optimal active, passive, and receive beamforming design for a simultaneously transmitting and reflecting reconfigurable intelligent surface (STAR-RIS)-enabled ISCPT system with multiple sensing targets, multiple information receivers, and multiple energy receivers, to minimize the required transmit power from the base station, while guaranteeing predefined sensing, communication, and energy harvesting requirements. To tackle the challenging non-convex optimization problem, we use an alternating optimization (AO)-based approach, where the receive beamforming is obtained in closed form while the active and passive beamforming are obtained using a second-order cone program (SOCP) approach. Our numerical results show the benefit of using STAR-RIS to reduce the transmit power requirement for the ISCPT system compared to its corresponding conventional RIS (cRIS)-enabled and non-RIS ISCPT systems.

==> figures/conv_seq.csv <==
iter,STAR_RIS_nT_6,cRIS_nT_6,noRIS_nT_6,STAR_RIS_nT_12,cRIS_nT_12,noRIS_nT_12
1,56.45681998,59.99351693,63.25055654,55.7432382,57.1365268,60.7406327
2,54.23375955,56.79921366,62.86006847,53.30600847,54.83521332,59.8288701
3,51.9144903,54.92522806,62.68482632,51.89055692,53.33274671,59.41740096
4,49.89059223,53.48099536,62.61077108,50.95733578,52.21842416,59.25386892
5,48.48644981,52.30541467,62.5752875,50.21290725,51.31266806,59.19120682
6,47.46895173,51.25575384,62.55549109,49.54501446,50.54077663,59.16458142
7,46.67538464,50.32342184,62.54289827,48.93279464,49.86691727,59.1538667
8,46.04181487,49.65059828,62.53388461,48.36319166,49.2673689,59.14985502
9,45.5470537,49.32092418,62.52676593,47.83397048,48.73669795,
10,45.20794061,49.21176115,62.52072506,47.34481427,48.27782486,
11,45.03838811,49.1723347,62.51535377,46.89664655,47.87732544,
12,44.98271295,49.1499141,62.51044163,46.48631314,47.52492465,
13,44.96856982,49.13460976,62.50587598,46.1083905,47.21302482,
14,44.96427255,49.12389249,62.50159337,45.75961477,46.93932669,
15,,49.11633314,,45.43749257,46.71274153,
16,,49.11088379,,45.13924741,46.53608605,
17,,49.10680114,,44.86243964,46.41294458,
18,,,,44.60519038,46.34049138,
19,,,,44.36601711,46.30492232,
20,,,,44.14316722,46.28775793,
21,,,,43.9349899,46.27774573,
22,,,,43.74031755,46.27064789,
23,,,,43.55852173,46.26487268,
24,,,,43.38937458,46.25986958,
25,,,,43.23306298,46.25543004,
26,,,,43.09011981,46.25145044,
27,,,,42.96131574,,
28,,,,42.84765177,,
29,,,,42.75056091,,
30,,,,42.67200072,,
31,,,,42.61375098,,
32,,,,42.57541763,,
33,,,,42.55317061,,
34,,,,42.54133829,,
35,,,,42.53515207,,
36,,,,42.53175471,,

==> figures/vary_ER_distance.csv <==
yE,STAR_RIS_1,cRIS_1,noRIS_1,STAR_RIS_5,cRIS_5,noRIS_5
0,45.379,49.1012,62.8831,52.5301,55.9899,69.8852
4,51.2011,54.563,63.4533,58.3326,61.556,70.4621
8,55.007,57.9794,64.5124,61.7199,64.6661,71.5194
12,57.5005,60.4264,65.8712,64.4436,67.097,72.8815
16,59.8201,62.4135,67.3806,66.8059,69.3767,74.3945

==> figures/vary_nS.csv <==
nS,STAR_RIS_nR_2,cRIS_nR_2,noRIS_nR_2,STAR_RIS_nR_8,cRIS_nR_8,noRIS_nR_8
16,60.6826,61.3163,65.2208,59.7077,59.9316,62.9381
36,55.9252,58.7952,65.2208,55.4083,57.244,62.9381
64,52.1561,54.9065,65.2208,50.8634,53.4487,62.9381
100,50.0133,52.0718,65.2208,47.3915,50.7476,62.9381
144,48.1644,50.3938,65.2208,44.3927,47.9573,62.9381
196,46.3396,49.1803,65.2208,42.017,45.8783,62.9381

==> figures/vary_nT.csv <==
nT,STAR_RIS,cRIS,noRIS,STAR - cRIS,cRIS - noRIS
4,47.0043,49.8187,65.7486,2.8144,15.9299
8,44.3418,47.3939,60.9281,3.0521,13.5342
12,42.5459,46.0487,59.2659,3.5028,13.2172
16,41.4468,45.068,57.8909,3.6212,12.8229
